Using Implicit Feedback to Improve Question Generation

Question Generation (QG) is a task of Natural Language Processing (NLP) that aims at automatically generating questions from text. Many applications can benefit from automatically generated questions, but often it is necessary to curate those questions, either by selecting or editing them. This task is informative on its own, but it is typically done post-generation, and, thus, the effort is wasted. In addition, most existing systems cannot incorporate this feedback back into them easily. In this work, we present a system, GEN, that learns from such (implicit) feedback. Following a pattern-based approach, it takes as input a small set of sentence/question pairs and creates patterns which are then applied to new unseen sentences. Each generated question, after being corrected by the user, is used as a new seed in the next iteration, so more patterns are created each time. We also take advantage of the corrections made by the user to score the patterns and therefore rank the generated questions. Results show that GEN is able to improve by learning from both levels of implicit feedback when compared to the version with no learning, considering the top 5, 10, and 20 questions. Improvements go up from 10%, depending on the metric and strategy used.

==> Review/reviewer1.txt <==
Reviewer: 1

Comments to the Author
The paper makes a good technical contribution -- learn from the effort which is invested in the manual curation of auto-generated questions to create new question generation patterns.

The main issue with the paper is presentation style. Often, sentences, as well as paragraphs, are long and takes significant effort to understand the paper. 

Figure and Table captions can be more self-contained. A sentence or two to the figure captions will aid the interpretation of results easier and explicit.

The Related Work (Section 2) is incomplete. Question generation and question answering are complementary aspects of the same problem. Though question generation has merit on its own, for automated assessment, question generation and question answering work in tandem. The authors should consider mentioning this aspect in the Related Work section. IB Watson and Wolfram Alpha are successful and practical question answering systems.

There is also significant research in the area of providing answers to queries that require a sequence of steps (i.e., a procedure). Many search engines provide this capability. For example, you may ask a search engine the following question: How do I replace a bath faucet shut off valve? Though this functionality is not directly related to the topic of the paper, it is still relevant in the Related Works section. These questions/answers are more advanced than Who/Why/What/When types of questions/answers (e.g., Leonardo da Vinci was born on April 15,1452/ When was Leonardo da Vinci born?)


==> Review/reviewer2.txt <==

Reviewer: 2

Comments to the Author
This paper proposes the use of implicit feedback to improve question generation.

The description of the question generation algorithm is hard to follow. The authors should illustrate the algorithm with a running example. It is not clear how the “score” and “equiv” functions (that determine the alignment of tokens) actually work. The description of the algorithm in the paper is not specific enough for someone else to reproduce the work.

It is not clear to me that there is much advantage or practical utility in relying on user feedback to improve question generation. This is because user feedback is labor-intensive and time-consuming. The authors also mention this in the paper: “Having a human rating the system’s output is costly” (page 8), “the high cost of correcting questions” (page 20). 

The size of the evaluation dataset MONSERRATE is too small, consisting of only 73 sentences. Details about the breakdown of the type of questions in MONSERRATE are also not provided. In addition, evaluation of the basic question generation component should be carried out on the common benchmark dataset SQuAD. 

The authors claim that their question generation algorithm outperforms the neural question generation algorithm of Du, Shao, & Cardie (ACL 2017) but does not outperform Heilman & Smith. This outcome is contradictory to the findings of Du et al., which found that their neural generation approach outperforms the rule-based approach of Heilman & Smith. There is no analysis in this paper on why different conclusions are obtained. The claim that the authors’ question generation algorithm outperforms neural question generation is thus not convincing.

It is not clear that the word embedding metrics are suitable for evaluating the quality of the generated questions. Human evaluation should have been carried out to assess the quality of the generated questions.

Other comments:

In the NLP pipeline, how do you deal with ambiguity in verb senses to select the correct frame? 

Page 6: these these -> these

Page 8, first paragraph: Why do you make such an exception? Does it really generalize well?

Page 8: evaluation criteria is -> evaluation criteria are

Page 13: the forth row -> the fourth row

Page 20: expectable -> expected

successfulness -> success

The graphs in Figure 4 are tiny and not legible.



==> Review/reviewer3.txt <==

Reviewer: 3

Comments to the Author
The paper presents an unusual proposal for the generation of questions. It is based on the idea of automatically learning patterns from a set of sentence/questions/answer triples. As the authors mentioned, this idea has been just addressed before by THE-MENTOR and themselves. 

I understand that this article is an extension of a previously published work: 
Hugo Rodrigues et al. (2018) Improving question generation with the teacher’s implicit feedback

In the previous article it is explained the process of obtaining the implicit feedback from teachers. In order to better understand where the 73 sentences and the corpus come from, I think a brief description of the previous experiments is necessary. It is not completely clear to me the differences between the approach published in 2018 and the one presented in this paper. So, I don’t completely understand how GEN is using experts updates in the current paper. I think I am missing something because I don’t completely understand when experts are editing the questions. Is it that you are using the 415 questions from 2018? And so, you are not using the same ordering when obtaining the  batches? 

It is really interesting to provide with automatic evaluation metrics so that a set of experiments can be carried out with no additional effort. But, what about a more exhaustive qualitative evaluation? As it is mentioned in the paper, the automatic metrics sometimes have “erratic” behaviour. So, it would help to present a more detailed manual evaluation in order to better see the quality of the approach. Have you considered to include not only an accept/discard option? What about evaluating the final questions with experts? If this paper goes in line with the one published in 2018, what about the pedagogical appropriateness of the questions? Have you considered to measure some type of agreement among experts? I am not saying that you have to include all the mentioned manual evaluations but I think something should be said regarding the quality of the generated questions. Even picking some of the questions randomly and doing an error analysis or a manual analysis of the results would help identifying questions needing major fixes and some requiring not much editing and seeing if the ones needing more fixes and the one from worse patters (page 8).

There is a comparison between three systems in table 3, presenting H&S system’s as the best overall system. If I understand correctly, Table 3  presents GEN with no implicit feedback. If the main contribution of GEN relies in using the implicit feedback of the user, why did not you compare your best system with the other two systems too? 

I think more examples would also help understanding better the approach. Apart from the seed presented in Table 1, no much examples are provided. It would be nice to see an example of an edited question or to explain the algorithms based on one example, so that the process is better illustrated. 

Regarding the linguistic information obtained at the token level, 5 different annotations are mentioned: named entities, Wordnet, verb sense, POS and word embeddings. What about the ambiguous tokens? How do you disambiguate the information in relation to WordNet? I guess the verb senses are disambiguated based on the SRL output. 

All in all, it is an interesting paper that presents good results. But I believe some examples would improve the reading of the paper and a manual evaluation would really show the appropriateness of the approach.
